A Discrete de Rham method for linear and nonlinear fourth-order plate models

We develop and analyze a Discrete de Rham (DDR) method for the Kirchhoff--Love plate problem on general polygonal meshes and demonstrate its extension to geometrically nonlinear plates. The construction uses local degrees of freedom and polynomial reconstructions, avoiding the implementation difficulties associated with globally $C^1$-conforming approximation spaces. A new deflection reconstruction obtained from the discrete Hessian permits a uniform treatment of the load term at all polynomial degrees. The use of this reconstruction improves the convergence rates of previous DDR methods and enables the formulation of a lowest-order scheme with only vertex unknowns. We provide a stability and convergence analysis of the method and validate the theoretical results through a comprehensive set of numerical tests. The method is then extended to the coupled von K\'arm\'an equations, for which we demonstrate convergence numerically. We also study the flat-branch spectrum of a compressed perforated plate and its small-amplitude forced nonlinear response near the first critical load.

==> data/von_karman_buckling/eigenvalues.dat <==
mesh h elements active_dofs lambda1 lambda2 lambda3 lambda4 lambda5 lambda6 kappa_cr residual_max geometric_asymmetry K_max
0.0000000000000000e+00 2.4607756954224153e-01 3.0200000000000000e+02 8.6200000000000000e+02 6.0273550650817107e+01 6.7419950792010994e+01 8.2517480401809294e+01 8.2816861311386930e+01 8.9337245123983152e+01 9.4782999423058982e+01 6.1069874942671882e+00 3.9671138134542049e-13 2.8144792108841132e-02 6.0079883553826665e+00
1.0000000000000000e+00 1.7172388021381682e-01 5.8000000000000000e+02 1.6760000000000000e+03 6.0066450193780710e+01 6.7154050551403458e+01 8.2088668107383370e+01 8.2331923866718611e+01 8.8596381548013028e+01 9.4163758374134233e+01 6.0860038308273907e+00 7.9576378195502273e-13 2.1355951617864091e-02 6.0434282541847564e+00
2.0000000000000000e+00 1.3254587313947075e-01 1.1140000000000000e+03 3.2540000000000000e+03 5.9991775968237086e+01 6.6983998449949382e+01 8.1927344029762793e+01 8.2162181441434626e+01 8.8300292628193432e+01 9.3961913161986814e+01 6.0784377499077360e+00 3.3338196457356087e-12 1.7572656746020082e-02 6.1100793619581459e+00
3.0000000000000000e+00 8.9375765811820204e-02 2.2240000000000000e+03 6.5480000000000000e+03 5.9962152704781644e+01 6.6922402167277028e+01 8.1871951728821358e+01 8.2115738438652272e+01 8.8151269967285103e+01 9.3897871271861703e+01 6.0754362857910822e+00 1.1156599533115392e-11 1.4254246870882531e-02 6.1495889499862812e+00
4.0000000000000000e+00 6.5289133357505066e-02 4.4480000000000000e+03 1.3168000000000000e+04 5.9950691634598137e+01 6.6899930812597518e+01 8.1854801274857920e+01 8.2099040631259257e+01 8.8083782095135021e+01 9.3875526461465071e+01 6.0742750365942806e+00 3.9267240464328292e-11 1.1524043968137880e-02 6.0537571011972542e+00
5.0000000000000000e+00 4.3977422906227789e-02 8.9680000000000000e+03 2.6648000000000000e+04 5.9946909935684637e+01 6.6891021945126795e+01 8.1848782380272283e+01 8.2093877477117147e+01 8.8055249657011657e+01 9.3868640794106668e+01 6.0738918703841867e+00 1.5539778551435479e-10 9.7362268858336432e-03 6.0665245392867462e+00
6.0000000000000000e+00 3.1169495999970865e-02 1.8226000000000000e+04 5.4310000000000000e+04 5.9945224657661193e+01 6.6886901868950460e+01 8.1846264840662627e+01 8.2091850659848788e+01 8.8041006768974000e+01 9.3865998473612933e+01 6.0737211160200841e+00 6.5638800821546316e-10 7.8569158679909143e-03 6.0124769533883757e+00


==> data/von_karman_nonlinear_check/load_response.dat <==
load L2_over_epsilon mode1_over_epsilon mode1_fraction airy_over_epsilon_squared
5.0000000000000000e+01 2.2107983307569031e-03 1.6805870307934328e-03 7.6022626963829931e-01 1.7768079752733372e-06
5.5000000000000000e+01 3.3080734872825827e-03 2.8549006709871153e-03 8.6306560503930363e-01 3.2786393424184220e-06
5.8000000000000000e+01 6.4850554304630255e-03 6.2134385650404900e-03 9.5817733889084933e-01 1.9455766514425872e-06
5.9000000000000000e+01 1.2109553948142017e-02 1.1954337772395584e-02 9.8724866974758541e-01 3.6499923603442473e-06
5.9500000000000000e+01 2.4520764217737107e-02 2.4440106217591333e-02 9.9678116779405745e-01 2.5111901289442354e-06
6.0000000000000000e+01 1.9071646248215274e-01 1.9069143162709185e-01 9.9994470042988504e-01 2.5972498169736270e-03
6.1000000000000000e+01 9.2597297974515245e-03 9.0197865335147134e-03 9.7417709811014774e-01 1.9076278428786681e-06
6.5000000000000000e+01 2.6942035056730660e-03 9.3899275695315612e-04 3.4857572390467517e-01 1.8964190770671801e-06

